Span-program-based quantum algorithm for evaluating unbalanced formulas

The formula-evaluation problem is defined recursively. A formula's evaluation is the evaluation of a gate, the inputs of which are themselves independent formulas. Despite this pure recursive structure, the problem is combinatorially difficult for classical computers. A quantum algorithm is given to evaluate formulas over any finite boolean gate set. Provided that the complexities of the input subformulas to any gate differ by at most a constant factor, the algorithm has optimal query complexity. After efficient preprocessing, it is nearly time optimal. The algorithm is derived using the span program framework. It corresponds to the composition of the individual span programs for each gate in the formula. Thus the algorithm's structure reflects the formula's recursive structure.

==> images/Original images/acrszgraphextraedges.txt <==
\begin{pspicture}[unit=.5in](0,0)(3,1)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=1pt} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=6pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

\pnode(0,0){a}
\pnode(-1,0){r}
\pnode(1,0|[nodesep=.5,angle=90]a){aa}
\pnode(1,0|[nodesep=-.5,angle=90]a){ab}
\pnode(2,0|[nodesep=.5,angle=90]aa){aaa}
\pnode(2,0|[nodesep=-.25,angle=90]aa){aab}
\pnode(3,0|[nodesep=.5,angle=90]aaa){aaaa}
\pnode(3,0|[nodesep=-.5,angle=90]aaa){aaab}
\pnode(4,0|[nodesep=.5,angle=90]aaaa){aaaaa}
\pnode(4,0|[nodesep=-.5,angle=90]aaaa){aaaab}

\pnode(2,0|[nodesep=.25,angle=90]ab){aba}
\pnode(2,0|[nodesep=-.5,angle=90]ab){abb}
\pnode(3,0|[nodesep=.5,angle=90]abb){abba}
\pnode(3,0|[nodesep=-.5,angle=90]abb){abbb}

%\pnode(.333,0|[nodesep=.167,angle=90]a){aa1}
%\pnode(.667,0|[nodesep=.333,angle=90]a){aa2}
%\psdots(aa1)(aa2)
%\pnode(1.333,0|[nodesep=.167,angle=90]aa){aaa1}
%\pnode(1.667,0|[nodesep=.333,angle=90]aa){aaa2}
%\psdots(aaa1)(aaa2)
%\pnode(2.333,0|[nodesep=.167,angle=90]aaa){aaaa1}
%\pnode(2.667,0|[nodesep=.333,angle=90]aaa){aaaa2}
%\psdots(aaaa1)(aaaa2)
%\pnode(.333,0|[nodesep=-.167,angle=90]a){ab1}
%\pnode(.667,0|[nodesep=-.333,angle=90]a){ab2}
%\psdots(ab1)(ab2)
%\pnode(1.333,0|[nodesep=-.167,angle=90]ab){abb1}
%\pnode(1.667,0|[nodesep=-.333,angle=90]ab){abb2}
%\psdots(abb1)(abb2)

\psset{arrows=cc-cc}  %% set the lines to have flush, round ends
\psline(aa)(a)(ab)
\psline(aaa)(aa)(aab)
\psline(aaaa)(aaa)(aaab)
\psline(aaaaa)(aaaa)(aaaab)
\psline(aba)(ab)(abb)
\psline(abba)(abb)(abbb)
\psline(r)(a)

\psdots(a)(aa)(ab)(aaa)(aaaa)(abb)
\psdots(r)(aaaaa)(aaaab)(aaab)(aab)(aba)(abba)(abbb)

\psset{nodesep=.125in,angle=180}
%\rput([angle=150]r){$0$}
%\rput([angle=30]aaaaa){$1$}
%\rput([angle=30]aaaab){$2$}
\rput([angle=30]aaab){$3$}
%\rput([angle=30]aab){$4$}
%\rput([angle=30]aba){$5$}
\rput([angle=30]abba){$6$}
\rput([angle=30]abbb){$7$}

% draw the extra edges below some leaves for ev-0 property
\rput([angle=150]r){$0$}
\psset{angle=0}
\pnode([nodesep=.333]aaaaa){aaaaaE}
\rput([angle=30]aaaaaE){$1$}
\psdots(aaaaaE)\psline(aaaaa)(aaaaaE)
\pnode([nodesep=.333]aaaab){aaaabE}
\rput([angle=30]aaaabE){$2$}
\psdots(aaaabE)\psline(aaaab)(aaaabE)
\pnode([nodesep=.333]aab){aabE}
\rput([angle=30]aabE){$4$}
\psdots(aabE)\psline(aab)(aabE)
\pnode([nodesep=.333]aba){abaE}
\rput([angle=30]abaE){$5$}
\psdots(abaE)\psline(aba)(abaE)

% I had originally used white dots so the lines didn't go all the way to the centers of the nodes, but this isn't perfect at the line ends
%\psset{linecolor=white,dotsize=24pt,dotstyle=*}
%\psdots(aaaab)(aaab)(aab)(aba)(abba)(abbb)

%\rput(r){\Large{$\varphi(x)$}} % use \Large to make it bigger
%\rput(aaaaa){\Large{$x_1$}} % use \Large to make it bigger
%\rput(aaaab){\Large{$x_2$}}
%\rput(aaab){\Large{$x_3$}}
%\rput(aab){\Large{$x_4$}}
%\rput(aba){\Large{$x_5$}}
%\rput(abba){\Large{$x_6$}}
%\rput(abbb){\Large{$x_7$}}

%\psset{nodesep=.2,angle=180}
%\rput([angle=180]a){0}
%\rput(.8,-.4){$\Gamma_2$}
%\rput([nodesep=.3,angle=\lp]P){$p$}
\end{pspicture}

==> images/Original images/tensorproductgraph.txt <==
%% path is /private/var/tmp/folders.501/TemporaryItems/latexit-1.10.0/
%\raisebox{-1.25em}{\makebox[0em][l]{\includegraphics{structure}}}
\begin{pspicture}[unit=.75in](0,0)(3,1)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=1pt} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=6pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

\pnode(0,0){v0}
\pnode(1,2){u1}		% 0101011
\pnode(1,1.2){u2}	% 1001011
\pnode(1,.4){u3}	% 0101100
\pnode(1,-.4){u4}	% 1001100
\pnode(1,-1.2){u5}	% 1110011
\pnode(1,-2){u6}	% 1110100
\pnode(3,2){v1}
\pnode(3,1.333){v2}
\pnode(3,.667){v3}
\pnode(3,0){v4}
\pnode(3,-.667){v5}
\pnode(3,-1.333){v6}
\pnode(3,-2){v7}

%\psset{arrows=cc-cc}  %% set the lines to have flush, round ends
\psdots(v0)(v1)(v2)(v3)(v4)(v5)(v6)(v7)(u1)(u2)(u3)(u4)(u5)(u6)

\psline(v0)(u1)
\psline(v0)(u2)
\psline(v0)(u3)
\psline(v0)(u4)
\psline(v0)(u5)
\psline(v0)(u6)

\psline(u1)(v1)\psline(u1)(v3)\psline(u1)(v5)
\psline(u2)(v2)\psline(u2)(v3)\psline(u2)(v5)
\psline(u3)(v1)\psline(u3)(v3)\psline(u3)(v6)\psline(u3)(v7)
\psline(u4)(v2)\psline(u4)(v3)\psline(u4)(v6)\psline(u4)(v7)
\psline(u5)(v4)\psline(u5)(v5)
\psline(u6)(v4)\psline(u6)(v6)\psline(u6)(v7)

\psset{nodesep=.125in,angle=180}
\rput([angle=150]v0){$0$}
\rput([angle=30]v1){$1$}
\rput([angle=30]v2){$2$}
\rput([angle=30]v3){$3$}
\rput([angle=30]v4){$4$}
\rput([angle=30]v5){$5$}
\rput([angle=30]v6){$6$}
\rput([angle=30]v7){$7$}
\rput([angle=105]u1){$0101011$}
\rput([angle=105]u2){$1001011$}
\rput([angle=105]u3){$0101100$}
\rput([angle=105]u4){$1001100$}
\rput([angle=105]u5){$1110011$}
\rput([angle=105]u6){$1110100$}

\end{pspicture}
